Event-Driven Query Expansion

A significant number of event-related queries are issued in Web search. In this paper, we seek to improve retrieval performance by leveraging events and specifically target the classic task of query expansion. We propose a method to expand an event-related query by first detecting the events related to it. Then, we derive the candidates for expansion as terms semantically related to both the query and the events. To identify the candidates, we utilize a novel mechanism to simultaneously embed words and events in the same vector space. We show that our proposed method of leveraging events improves query expansion performance significantly compared with state-of-the-art methods on various newswire TREC datasets.

==> candidate_lambda_tuning_P10.dat <==
lambda  Robust  AP  WSJ
0 0.151 0.347 0.373
0.1 0.405 0.373 0.413
0.2 0.350 0.367 0.427
0.3 0.412 0.373 0.427
0.4 0.420 0.393 0.420
0.5 0.430 0.433 0.420
0.6 0.418 0.420 0.427
0.7 0.437 0.413 0.420
0.8 0.445 0.373 0.453
0.9 0.435 0.353 0.480
1 0.437 0.360 0.467
